SMHASH: Anatomy of the Orphan Stream using RR Lyrae stars

Stellar tidal streams provide an opportunity to study the motion and structure of the disrupting galaxy as well as the gravitational potential of its host. Streams around the Milky Way are especially promising as phase space positions of individual stars will be measured by ongoing or upcoming surveys. Nevertheless, it remains a challenge to accurately assess distances to stars farther than 10 kpc from the Sun, where we have the poorest knowledge of the Galaxy's mass distribution. To address this we present observations of 32 candidate RR Lyrae stars in the Orphan tidal stream taken as part of the Spitzer Merger History and Shape of the Galactic Halo (SMHASH) program. The extremely tight correlation between the periods, luminosities, and metallicities of RR Lyrae variable stars in the Spitzer IRAC $\mathrm{3.6 \mu m}$ band allows the determination of precise distances to individual stars; the median statistical distance uncertainty to each RR Lyrae star is $2.5\%$. By fitting orbits in an example potential we obtain an upper limit on the mass of the Milky Way interior to 60 kpc of $\mathrm{5.6_{-1.1}^{+1.2}\times 10^{11}\ M_\odot}$, bringing estimates based on the Orphan Stream in line with those using other tracers. The SMHASH data also resolve the stream in line--of--sight depth, allowing a new perspective on the internal structure of the disrupted dwarf galaxy. Comparing with N--body models we find that the progenitor had an initial dark halo mass of approximately $\mathrm{3.2 \times 10^{9}\ M_\odot}$, placing the Orphan Stream's progenitor amongst the classical dwarf spheroidals.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> smhash_orphan_epochs.txt <==
Title: SMHASH: Anatomy of the Orphan Stream using RR Lyrae Stars
Authors: David Hendel, Victoria Scowcroft, Kathryn V. Johnston, Mark A. Fardal, 
  Roeland P. van der Marel, Sangmo Tony Sohn, Adrian M. Price-Whelan, 
  Rachael L. Beaton, Gurtina Besla, Giuseppe Bono, Maria-Rosa L. Cioni, 
  Gisella Clementini, Judith G. Cohen, Michele Fabrizio, Wendy L. Freedman, 
  Alessia Garofalo, Carl J. Grillmair, Nitya Kallivayalil1, Juna A. Kollmeier, 
  David R. Law, Barry F. Madore, Steven R. Majewski, Massimo Marengo, 
  Andrew J. Monson, Jillian R. Neeley, David L. Nidever, Grzegorz Pietrzynski, 
  George W. Preston, Mark Seibert, Branimir Sesar, Horace A. Smith,
  Igor Soszynski, Ian B. Thompson, and Andrezej Udalski
Table: Individual epoch data for the SMHASH Orphan RR Lyrae candidates
================================================================================
Byte-by-byte Description of file: smhash_orphan_epochs.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label   Explanations
--------------------------------------------------------------------------------
   1-  4 A4     ---      Name    RR Lyrae star identifier
   6- 19 F14.8  d        HJD1    Epoch 1 date (1)
  21- 26 F6.3   mag      mag1    3.6 um magnitude in epoch 1 (2)
  28- 32 F5.3   mag      e_mag1  Uncertanty on 3.6 um magnitude in epoch 1
  34- 47 F14.8  d        HJD2    Epoch 2 date (1)
  49- 54 F6.3   mag      mag2    3.6 um magnitude in epoch 2 (2)
  56- 60 F5.3   mag      e_mag2  Uncertanty on 3.6 um magnitude in epoch 2
  62- 75 F14.8  d        HJD3    Epoch 3 date (1)
  77- 82 F6.3   mag      mag3    3.6 um magnitude in epoch 3 (2)
  84- 88 F5.3   mag      e_mag3  Uncertanty on 3.6 um magnitude in epoch 3
  90-103 F14.8  d        HJD4    Epoch 4 date (1)
 105-110 F6.3   mag      mag4    3.6 um magnitude in epoch 4 (2)
 112-116 F5.3   mag      e_mag4  Uncertanty on 3.6 um magnitude in epoch 4
 118-131 F14.8  d        HJD5    Epoch 5 date (1)
 113-138 F6.3   mag      mag5    3.6 um magnitude in epoch 5 (2)
 140-144 F5.3   mag      e_mag5  Uncertanty on 3.6 um magnitude in epoch 5
 146-159 F14.8  d        HJD6    Epoch 6 date (1)
 161-166 F6.3   mag      mag6    3.6 um magnitude in epoch 6 (2)
 168-172 F5.3   mag      e_mag6  Uncertanty on 3.6 um magnitude in epoch 6
 174-187 F14.8  d        HJD7    Epoch 7 date (1)
 189-194 F6.3   mag      mag7    3.6 um magnitude in epoch 7 (2)
 196-200 F5.3   mag      e_mag7  Uncertanty on 3.6 um magnitude in epoch 7
 202-215 F14.8  d        HJD8    Epoch 8 date (1)
 217-222 F6.3   mag      mag8    3.6 um magnitude in epoch 8 (2)
 224-228 F5.3   mag      e_mag8  Uncertanty on 3.6 um magnitude in epoch 8
 230-243 F14.8  d        HJD9    Epoch 9 date (1)
 245-250 F6.3   mag      mag9    3.6 um magnitude in epoch 9 (2)
 252-256 F5.3   mag      e_mag9  Uncertanty on 3.6 um magnitude in epoch 9
 258-271 F14.8  d        HJD10   Epoch 10 date (1)
 273-278 F6.3   mag      mag10   3.6 um magnitude in epoch 10 (2)
 280-284 F5.3   mag      e_mag10 Uncertanty on 3.6 um magnitude in epoch 10
 286-299 F14.8  d        HJD11   Epoch 11 date (1)
 301-306 F6.3   mag      mag11   3.6 um magnitude in epoch 11 (2)
 308-312 F5.3   mag      e_mag11 Uncertanty on 3.6 um magnitude in epoch 11
 314-327 F14.8  d        HJD12   Epoch 12 date (1)
 329-334 F6.3   mag      mag12   3.6 um magnitude in epoch 12 (2)
 336-340 F5.3   mag      e_mag12 Uncertanty on 3.6 um magnitude in epoch 12
--------------------------------------------------------------------------------
Note (1): Reduced Heliocentric Julian Date observation; HJD-2400000
Note (2): Calibrated reddening-, location-, and aperture- corrected magnitude
--------------------------------------------------------------------------------
 RR4 56828.44129553 17.326 0.014 56835.85002597 17.262 0.023 56836.11826115 17.321 0.016 56837.50697909 17.362 0.014 56829.07551039 17.376 0.023 56829.71923510 17.435 0.015 56830.58904900 17.436 0.016 56831.62465661 17.451 0.019 56832.22941060 17.479 0.015 56833.37460597 17.467 0.018 56834.04753760 17.388 0.017 56834.97551509 17.322 0.018
 RR5 56828.47423259 17.929 0.025 56835.88294455 17.720 0.021 56836.15118894 17.695 0.021 56837.53990227 17.685 0.018 56829.10844297 17.714 0.021 56829.75215354 17.730 0.022 56830.62196296 17.770 0.019 56831.65757531 17.791 0.018 56832.26234775 17.806 0.022 56833.40752911 17.818 0.020 56834.08045627 17.867 0.027 56835.00843375 17.853 0.026
 RR6 56828.50723919 17.875 0.019 56835.91594192 17.865 0.017 56836.18419545 17.846 0.025 56837.57290411 17.856 0.021 56829.14143565 17.866 0.017 56829.78512772 17.757 0.018 56830.65493697 17.884 0.019 56831.69056329 18.088 0.022 56832.29534043 18.169 0.021 56833.44051260 18.077 0.024 56834.11344414 17.994 0.027 56835.04142172 17.873 0.017
 RR7 56828.54010681 17.797 0.024 56835.94880017 17.630 0.023 56836.21706307 17.578 0.024 56837.60575785 17.586 0.023 56829.17429409 17.598 0.019 56829.81797690 17.558 0.021 56830.68784170 17.593 0.026 56831.73172701 17.591 0.027 56832.32820800 17.603 0.024 56833.47337091 17.626 0.023 56834.14629793 17.754 0.025 56835.07428012 17.869 0.026
 RR9 56828.57326142 17.578 0.021 56835.81655190 17.567 0.017 56836.36381825 17.547 0.015 56837.63893105 17.577 0.019 56829.20743487 17.600 0.019 56829.85111316 17.742 0.016 56830.72097801 17.769 0.016 56831.76489095 17.750 0.018 56832.36137203 17.771 0.021 56833.50653498 17.784 0.024 56834.17946191 17.764 0.017 56835.11347634 17.600 0.019
RR10 56828.60609220 17.664 0.028 56835.98195484 17.629 0.024 56836.39664428 17.622 0.023 56837.67175703 17.601 0.019 56829.24026556 17.669 0.034 56829.88392986 17.649 0.024 56830.75379924 17.680 0.027 56831.797714.8 17.647 0.023 56832.39419814 17.689 0.028 56833.53935626 17.723 0.031 56834.21228328 17.798 0.023 56835.14629301 17.849 0.031
RR11 57048.98154618 17.381 0.016 57056.17309235 17.432 0.020 57056.96013580 17.385 0.020 57057.69643351 17.469 0.014 57049.89931222 17.568 0.016 57050.65032742 17.382 0.013 57051.53677211 17.378 0.014 57051.82683799 17.356 0.013 57052.72281622 17.318 0.015 57053.55668713 17.322 0.013 57054.55726949 17.324 0.017 57055.31923431 17.326 0.013
RR12 57076.61566962 17.197 0.029 57077.15358834 17.182 0.022 57077.20501369 17.271 0.039 57077.26644605 17.278 0.025 57076.69190935 17.405 0.029 57076.74698736 17.399 0.042 57076.80562539 17.215 0.051 57076.86152760 17.147 0.040 57076.92081844 17.143 0.025 57076.97315684 17.098 0.031 57077.04062159 17.184 0.028 57077.10337383 17.124 0.021
RR13 57049.01446006 17.747 0.017 57056.20597395 17.714 0.013 57056.99301278 17.646 0.015 57057.72931495 17.671 0.016 57049.93221705 17.681 0.024 57050.68322280 17.656 0.021 57051.63561123 17.710 0.019 57051.86628433 17.678 0.020 57052.75569771 17.721 0.019 57053.58956867 17.764 0.016 57054.59015095 17.746 0.024 57055.28634819 17.940 0.044
RR14 57049.04705455 17.994 0.020 57056.23855442 18.030 0.019 57057.02559801 18.000 0.021 57057.76189557 18.085 0.026 57049.96481154 18.072 0.024 57050.71581721 18.053 0.021 57051.60303057 17.934 0.020 57051.89887412 17.928 0.021 57052.78828294 17.925 0.020 57053.62214929 17.934 0.021 57054.62273618 17.981 0.018 57055.35213904 17.977 0.022
RR15 57236.14.84296 17.002 0.037 57236.58187341 16.946 0.015 57236.63386355 16.881 0.035 57236.68842543 16.871 0.036 57236.17997563 16.968 0.027 57236.23356750 16.991 0.029 57236.28067813 17.011 0.027 57236.33389963 16.990 0.034 57236.38032503 17.106 0.024 57236.43244018 17.112 0.043 57236.48460145 17.072 0.020 57236.53697131 16.995 0.019
RR16 57049.08011201 17.564 0.022 57056.33717581 17.624 0.024 57057.05860921 17.486 0.031 57057.79491601 17.477 0.019 57050.06352087 17.479 0.022 57050.74885156 17.435 0.018 57051.57000553 17.588 0.033 57051.93195002 17.550 0.031 57052.88692300 17.450 0.023 57053.72076606 17.456 0.021 57054.72138546 17.505 0.016 57055.38516404 17.478 0.020
RR17 57049.11333146 17.383 0.021 57056.27137113 17.353 0.019 57057.09174995 17.336 0.018 57057.82806140 17.365 0.021 57049.99764675 17.326 0.016 57050.61722823 17.357 0.018 57051.66846958 17.397 0.019 57051.96509551 17.500 0.020 57052.82109970 17.525 0.027 57053.65496595 17.525 0.019 57054.65556211 17.424 0.018 57055.41831875 17.397 0.020
RR18 57049.14625931 17.245 0.013 57056.30425272 17.281 0.014 57057.14.83149 17.266 0.016 57057.86094303 17.309 0.014 57050.03056979 17.399 0.015 57050.78179799 17.403 0.014 57051.70137432 17.395 0.019 57051.99799094 17.345 0.018 57052.85399981 17.355 0.014 57053.68785220 17.224 0.013 57054.68846228 17.262 0.014 57055.45120956 17.214 0.015
RR19 57076.62319493 16.806 0.021 57077.19085881 16.842 0.029 57077.25227266 16.828 0.017 57077.31630429 16.871 0.017 57076.69943941 16.838 0.013 57076.76338062 16.786 0.029 57076.82202806 16.749 0.034 57076.88748095 16.890 0.014 57076.94806771 16.831 0.026 57077.00424703 16.864 0.029 57077.06805477 16.932 0.035 57077.14.86043 16.816 0.032
RR23 57063.48910302 17.075 0.045 57063.92342402 17.119 0.035 57063.95921277 17.109 0.035 57064.01495981 17.110 0.041 57063.53572506 16.891 0.027 57063.58789807 16.869 0.029 57063.63518678 16.791 0.035 57063.67688315 16.832 0.034 57063.72560700 16.805 0.032 57063.77013653 16.895 0.029 57063.81811512 16.980 0.033 57063.86825096 17.031 0.060
RR24 57076.63124808 16.625 0.020 57077.16196561 16.625 0.018 57077.22430083 16.722 0.024 57077.27484190 16.757 0.032 57076.70749704 16.720 0.022 57076.75531825 16.636 0.015 57076.81396564 16.622 0.024 57076.87941387 16.578 0.034 57076.93999150 16.542 0.032 57076.99616603 16.577 0.035 57077.04904510 16.645 0.041 57077.11174626 16.610 0.023
RR25 57239.67595497 16.792 0.024 57240.07887367 16.815 0.022 57240.14.88560 16.784 0.018 57240.18013399 16.872 0.031 57239.72624362 16.834 0.022 57239.76982877 16.829 0.019 57239.81413853 16.862 0.019 57239.85748279 16.921 0.018 57239.90224389 16.952 0.021 57239.94532900 17.012 0.018 57239.99781913 17.040 0.021 57240.04178383 16.814 0.022
RR26 57095.49328483 16.830 0.035 57095.94940221 16.720 0.026 57096.00008674 16.790 0.032 57096.04972516 16.757 0.033 57095.55260590 16.775 0.032 57095.59811000 16.770 0.039 57095.64985478 16.779 0.030 57095.69466904 16.894 0.034 57095.74727495 17.020 0.043 57095.80342700 17.038 0.046 57095.84838476 16.817 0.046 57095.89981948 16.847 0.043
RR27 57236.14168895 16.698 0.026 57236.59004700 16.770 0.012 57236.64204627 16.727 0.013 57236.68024736 16.752 0.031 57236.19603558 16.723 0.017 57236.24963211 16.752 0.030 57236.28881926 16.851 0.031 57236.34205003 16.785 0.022 57236.38848005 16.871 0.036 57236.44059520 16.948 0.024 57236.49276572 17.024 0.015 57236.54513540 16.882 0.034
RR29 57236.13405256 16.430 0.028 57236.60548662 16.393 0.017 57236.65749534 16.599 0.053 57236.71162654 16.651 0.060 57236.18839448 16.667 0.044 57236.24199572 16.523 0.026 57236.29646035 16.781 0.051 57236.34970039 16.628 0.029 57236.39613032 16.665 0.057 57236.44824551 16.429 0.017 57236.50042074 16.399 0.017 57236.56057050 16.426 0.024
RR30 57095.50095829 16.395 0.015 57095.96659172 16.409 0.019 57096.00779262 16.498 0.018 57096.06688687 16.410 0.016 57095.56028407 16.320 0.015 57095.60578817 16.328 0.017 57095.65753751 16.324 0.017 57095.70988875 16.291 0.015 57095.75496696 16.252 0.015 57095.81112375 16.294 0.017 57095.85607685 16.306 0.015 57095.90751604 16.357 0.015
RR31 56693.48305766 16.432 0.031 56693.85728215 16.430 0.034 56693.89768208 16.548 0.031 56693.93806353 16.345 0.028 56693.52927229 16.252 0.030 56693.57065367 16.245 0.035 56693.61199825 16.244 0.038 56693.65331941 16.233 0.035 56693.69461747 16.301 0.034 56693.73588775 16.315 0.023 56693.77641749 16.358 0.032 56693.81685911 16.362 0.034
RR32 57063.49705436 16.611 0.034 57063.93137530 16.704 0.044 57063.96716876 16.689 0.033 57064.02290649 16.679 0.034 57063.54891709 16.781 0.045 57063.59584936 16.829 0.048 57063.64313817 16.893 0.048 57063.68483440 16.837 0.086 57063.73355825 16.790 0.048 57063.77809243 16.653 0.042 57063.82606641 16.705 0.047 57063.87620705 16.663 0.035
RR33 57063.50409352 16.758 0.042 57063.93841450 16.713 0.051 57063.97420330 16.712 0.039 57064.03000125 16.842 0.041 57063.55595172 16.889 0.035 57063.60288395 16.863 0.041 57063.65017280 16.871 0.032 57063.69187359 17.009 0.035 57063.74059293 16.950 0.035 57063.78512706 16.831 0.039 57063.83310565 16.789 0.049 57063.88324163 16.784 0.044
RR34 56693.50696248 16.821 0.040 56693.89048089 16.778 0.038 56693.93086690 16.913 0.039 56693.96807936 16.738 0.036 56693.55316788 16.570 0.015 56693.59452617 16.655 0.030 56693.63586595 16.594 0.031 56693.67718253 16.573 0.038 56693.71846681 16.616 0.045 56693.76921155 16.597 0.034 56693.80965779 16.603 0.039 56693.85008087 16.668 0.048
RR35 57236.11704352 16.593 0.029 57236.55308218 16.633 0.030 57236.59800291 16.487 0.028 57236.65000227 16.374 0.025 57236.17137623 16.391 0.033 57236.22495888 16.359 0.028 57236.27206480 16.330 0.033 57236.31147633 16.368 0.024 57236.35718406 16.401 0.031 57236.40361417 16.480 0.031 57236.45573384 16.505 0.032 57236.50791377 16.575 0.037
RR39 57098.40540977 16.323 0.020 57098.80897740 16.282 0.013 57098.85364819 16.264 0.014 57098.89795090 16.315 0.019 57098.46188838 16.252 0.012 57098.50561025 16.309 0.018 57098.54966062 16.213 0.022 57098.58959999 16.413 0.021 57098.63817361 16.473 0.014 57098.68046943 16.529 0.021 57098.72474215 16.483 0.017 57098.76909359 16.352 0.012
RR43 57095.50930775 16.707 0.021 57095.95811734 16.829 0.036 57096.01621609 16.795 0.026 57096.05845413 16.721 0.030 57095.56863815 16.583 0.025 57095.61415142 16.571 0.022 57095.66590551 16.530 0.019 57095.71826597 16.586 0.024 57095.76335340 16.569 0.017 57095.81951485 16.611 0.025 57095.86447718 16.638 0.021 57095.91592559 16.608 0.024
RR46 56900.27330821 16.627 0.024 56900.70720811 16.746 0.034 56900.75667041 16.693 0.025 56900.81363729 16.725 0.029 56900.32704135 16.896 0.040 56900.37361487 16.965 0.039 56900.42863054 16.816 0.030 56900.48055110 16.619 0.028 56900.51731451 16.606 0.026 56900.56679999 16.618 0.033 56900.61000786 16.588 0.029 56900.66462060 16.611 0.041
RR47 56900.28032434 16.475 0.028 56900.62286650 16.500 0.021 56900.65760911 16.527 0.025 56900.70019654 16.269 0.023 56900.32003454 16.264 0.024 56900.36660806 16.240 0.032 56900.40055446 16.243 0.036 56900.43564193 16.262 0.025 56900.48757189 16.318 0.030 56900.51029855 16.336 0.029 56900.55165448 16.393 0.029 56900.58745255 16.398 0.025
RR49 56900.28772016 16.349 0.035 56900.67753485 16.331 0.031 56900.71467791 16.362 0.025 56900.76414485 16.421 0.030 56900.33450192 16.523 0.022 56900.38107544 16.203 0.028 56900.42116519 16.228 0.025 56900.45988462 16.242 0.032 56900.50289337 16.204 0.030 56900.54424934 16.365 0.045 56900.59485764 16.099 0.035 56900.63027606 16.246 0.030




==> smhash_orphan_rrly.txt <==
Title: SMHASH: Anatomy of the Orphan Stream using RR Lyrae Stars
Authors: David Hendel, Victoria Scowcroft, Kathryn V. Johnston, Mark A. Fardal, 
  Roeland P. van der Marel, Sangmo Tony Sohn, Adrian M. Price-Whelan, 
  Rachael L. Beaton, Gurtina Besla, Giuseppe Bono, Maria-Rosa L. Cioni, 
  Gisella Clementini, Judith G. Cohen, Michele Fabrizio, Wendy L. Freedman, 
  Alessia Garofalo, Carl J. Grillmair, Nitya Kallivayalil1, Juna A. Kollmeier, 
  David R. Law, Barry F. Madore, Steven R. Majewski, Massimo Marengo, 
  Andrew J. Monson, Jillian R. Neeley, David L. Nidever, Grzegorz Pietrzynski, 
  George W. Preston, Mark Seibert, Branimir Sesar, Horace A. Smith,
  Igor Soszynski, Ian B. Thompson, and Andrezej Udalski
Table: Positions, light curve parameters, distances, and auxillary data
  for the SMHASH Orphan RR Lyrae candidates
================================================================================
Byte-by-byte Description of file: smhash_orphan_rrly.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label   Explanations
--------------------------------------------------------------------------------
   1-  4 A4     ---      Name    RR Lyrae identifier
   6- 15 F10.6  deg      RAdeg   Right Ascension in decimal degrees (J2000)
  17- 25 F9.6   deg      DEdeg   Declination in decimal degrees (J2000)
  27- 34 F8.6   d        Per     Period of pulsation 
  36- 47 F12.6  d        HJD     Reduced Heliocentric Julian Date of maximum
                                    brightness; HJD-2400000
  49- 53 F5.2   mag      <mag>   Flux-averaged 3.6 um magnitude (1)
  55- 58 F4.2   mag      <mag>   Uncertanty on 3.6 um magnitude (1)
  60- 64 F5.3   mag      Amp     Amplitude of GLOESS lightcurve
  66- 70 F5.3   mag      A3.6    Extinction at 3.6 um (2)
  72- 76 F5.2   [-]      [Fe/H]  Metallicity
  78- 82 F5.2   kpc      HDis    Heliocentric distance
  84- 87 F4.2   kpc      e_HDis  Uncertainty on heliocentric distance
--------------------------------------------------------------------------------
Note (1): Corrected for interstellar medium extinction
Note (2): Calculated from the Schlafly & Finkbeiner (2011) dust map
--------------------------------------------------------------------------------
 RR4 142.596437 49.440867 0.677648 54265.667221 17.39 0.01 0.158 0.003 -2.32 44.04 1.06
 RR5 139.486634 49.043981 0.595984 54508.734151 17.79 0.02 0.223 0.002 -2.05 48.88 1.21
 RR6 143.840446 47.091109 0.530818 55887.972840 17.94 0.03 0.341 0.002 -2.37 50.91 1.36
 RR7 141.771831 46.359489 0.639017 55590.054047 17.67 0.02 0.257 0.003 -1.94 47.27 1.19
 RR9 144.271648 42.603354 0.567199 54913.653005 17.63 0.02 0.219 0.002 -2.08 44.36 1.10
RR10 142.541300 42.570500 0.649151 54157.679811 17.70 0.02 0.211 0.002 -2.53 50.62 1.26
RR11 144.881448 41.439236 0.624166 56271.888900 17.39 0.02 0.200 0.002 -2.56 43.26 1.07
RR12 146.057798 40.220714 0.711552 56334.821312 17.21 0.02 0.228 0.003 -2.35 41.61 1.04
RR13 143.482581 39.134007 0.527853 54415.904058 17.73 0.02 0.186 0.002 -2.22 45.47 1.11
RR14 143.913227 38.853250 0.504139 53789.793479 18.00 0.01 0.151 0.002 -2.36 51.21 1.23
RR15 146.447585 37.553258 0.624026 54913.654037 17.00 0.02 0.183 0.002 -2.14 34.87 0.85
RR16 148.586324 37.191956 0.573213 54941.722401 17.52 0.01 0.151 0.002 -2.18 42.81 1.03
RR17 142.909363 37.002696 0.582839 55598.766679 17.41 0.02 0.179 0.002 -2.73 43.01 1.05
RR18 146.008547 36.265846 0.594436 53789.812373 17.30 0.01 0.163 0.002 -2.27 39.53 0.96
RR19 146.390649 35.795310 0.755026 52722.727848 16.85 0.01 0.051 0.002 -1.96 34.92 0.81
RR23 150.579833 26.598017 0.573755 53078.770191 16.95 0.03 0.313 0.004 -2.42 33.61 0.89
RR24 150.243511 25.826153 0.708142 54476.844880 16.63 0.01 0.158 0.005 -2.14 31.17 0.75
RR25 150.647213 25.247547 0.542891 54539.656204 16.87 0.02 0.202 0.005 -2.12 30.83 0.76
RR26 151.892507 24.831492 0.620861 53788.855568 16.83 0.02 0.231 0.006 -2.09 32.09 0.80
RR27 150.544334 24.257983 0.604737 54595.657970 16.82 0.02 0.267 0.005 -1.86 30.89 0.79
RR29 153.996368 19.222735 0.645174 53816.785913 16.50 0.02 0.234 0.004 -2.00 27.84 0.70
RR30 153.698975 19.125864 0.630652 54149.788097 16.35 0.02 0.175 0.005 -2.09 25.86 0.63
RR31 154.238008 18.790623 0.508603 52648.880186 16.33 0.02 0.235 0.005 -1.97 23.06 0.58
RR32 154.824925 18.226018 0.578446 54084.925828 16.73 0.02 0.220 0.005 -1.61 28.42 0.70
RR33 154.469145 17.427796 0.575995 54207.717695 16.84 0.02 0.219 0.005 -1.75 30.16 0.75
RR34 154.295002 17.131504 0.513222 53706.970133 16.66 0.02 0.253 0.005 -1.88 26.71 0.67
RR35 156.791313 15.992450 0.592709 54175.771290 16.45 0.02 0.254 0.005 -2.32 26.84 0.68
RR39 158.493827  9.235715 0.554073 53851.699888 16.34 0.02 0.219 0.004 -2.00 24.13 0.60
RR43 160.996538  3.565153 0.618892 53710.968168 16.64 0.02 0.231 0.006 -2.31 29.87 0.75
RR46 161.045184  0.876656 0.591287 54535.792607 16.70 0.03 0.295 0.007 -1.58 28.26 0.73
RR47 161.622376  0.491299 0.463190 54180.766355 16.34 0.02 0.263 0.006 -1.50 21.31 0.54
RR49 162.349340 -2.609458 0.523622 53054.827672 16.30 0.02 0.245 0.006 -2.02 23.05 0.58

